A Local Perspective on Community Structure in Multilayer Networks

The analysis of multilayer networks is among the most active areas of network science, and there are now several methods to detect dense "communities" of nodes in multilayer networks. One way to define a community is as a set of nodes that trap a diffusion-like dynamical process (usually a random walk) for a long time. In this view, communities are sets of nodes that create bottlenecks to the spreading of a dynamical process on a network. We analyze the local behavior of different random walks on multiplex networks (which are multilayer networks in which different layers correspond to different types of edges) and show that they have very different bottlenecks that hence correspond to rather different notions of what it means for a set of nodes to be a good community. This has direct implications for the behavior of community-detection methods that are based on these random walks.

==> nws-readme.txt <==
% README.TXT for nws.cls
% v1.0 released 14th June 2012
% Copyright 2012 Cambridge University Press
% This software may only be used in the preparation of journal articles
% or books or parts of books to be published by Cambridge University Press.
% Any other use constitutes an infringement of copyright.
%
% The files for nws.cls are contained within the folder NWS.
%
% This folder contains the following files
%
%   nws.cls        the class file
%   nwsguide.tex   author guide source files
%   nws.bst        NWS BibTeX style file
%   nwsguide.pdf   authors' guide
%   natbib.sty     for bibliography
%   mathptmx.sty   style for fonts for the guide#
%   amsfonts.sty   style for AMS fonts


